The mixing of two-pion and vector-meson states using staggered fermions

In this study we employ staggered fermions to calculate the two-pion taste singlet states at rest. Leveraging the Clebsch-Gordan coefficients of the symmetry group associated with staggered fermions, we effectively compute the $\pi\pi$ contributions to the resting $\rho$-meson correlator. To discern the distinct energy states involved, we adopt a generalized eigenvalue problem-solving approach. This work will provide insight into the important role played by the two-pion contribution to the anomalous magnetic moment of the muon. In this paper we present our group theoretic considerations and preliminary results on the contribution of two-pion states to the rho meson correlation function.

==> proceedings.txt <==
@article{Borsanyi:2020mff,
    author = "Borsanyi, Sz. and others",
    title = "{Leading hadronic contribution to the muon magnetic moment from lattice QCD}",
    eprint = "2002.12347",
    archivePrefix = "arXiv",
    primaryClass = "hep-lat",
    doi = "10.1038/s41586-021-03418-1",
    journal = "Nature",
    volume = "593",
    number = "7857",
    pages = "51--55",
    year = "2021"
}
@article{Kilcup:1986dg,
    author = "Kilcup, G. W. and Sharpe, Stephen R.",
    title = "{A Tool Kit for Staggered Fermions}",
    reportNumber = "DOE-ER-40048-07-P6, HUTP-86-A048",
    doi = "10.1016/0550-3213(87)90285-9",
    journal = "Nucl. Phys. B",
    volume = "283",
    pages = "493--550",
    year = "1987"
}
@article{Golterman:1984dn,
    author = "Golterman, Maarten F. L. and Smit, Jan",
    title = "{Lattice Baryons With Staggered Fermions}",
    reportNumber = "ITFA-84-18",
    doi = "10.1016/0550-3213(85)90138-5",
    journal = "Nucl. Phys. B",
    volume = "255",
    pages = "328--340",
    year = "1985"
}
@article{Baake:1981qe,
    author = "Baake, M. and Gemunden, B. and Odingen, R.",
    title = "{Structure and Representations of the Symmetry Group of the Four-dimensional Cube}",
    reportNumber = "BONN-HE-81-13",
    doi = "10.1063/1.525461",
    journal = "J. Math. Phys.",
    volume = "23",
    pages = "944",
    year = "1982",
    note = "[Erratum: J.Math.Phys. 23, 2595 (1982)]"
}
@article{Mandula:1983ut,
    author = "Mandula, Jeffrey E. and Zweig, George and Govaerts, Jan",
    title = "{Representations of the Rotation Reflection Symmetry Group of the Four-dimensional Cubic Lattice}",
    reportNumber = "LA-UR-82-3585",
    doi = "10.1016/0550-3213(83)90399-1",
    journal = "Nucl. Phys. B",
    volume = "228",
    pages = "91--108",
    year = "1983"
}
@article{Golterman:1986jf,
    author = "Golterman, Maarten F. L.",
    title = "{Irreducible Representations of the Staggered Fermion Symmetry Group}",
    reportNumber = "ITFA-86-4",
    doi = "10.1016/0550-3213(86)90220-8",
    journal = "Nucl. Phys. B",
    volume = "278",
    pages = "417--435",
    year = "1986"
}
@article{Lahert:2021xxu,
    author = "Lahert, Shaun and DeTar, Carleton and El-Khadra, Aida X. and G\'amiz, Elvira and Gottlieb, Steven and Kronfeld, Andreas and Neil, Ethan and Peterson, Curtis T. and Van de Water, Ruth",
    collaboration = "Fermilab Lattice, HPQCD, MILC",
    title = "{Hadronic vacuum polarization of the muon on 2+1+1-flavor HISQ ensembles: an update.}",
    eprint = "2112.11647",
    archivePrefix = "arXiv",
    primaryClass = "hep-lat",
    reportNumber = "FERMILAB-CONF-21-769-T",
    doi = "10.22323/1.396.0526",
    journal = "PoS",
    volume = "LATTICE2021",
    pages = "526",
    year = "2022"
}
@article{Sakata:1974hd,
    author = "Sakata, I.",
    title = "{A general method for obtaining clebsch-gordan coefficients of finite groups. 1. its application to point and space groups}",
    doi = "10.1063/1.1666528",
    journal = "J. Math. Phys.",
    volume = "15",
    pages = "1702--1709",
    year = "1974"
}
@article{Follana:2006rc,
    author = "Follana, E. and Mason, Q. and Davies, C. and Hornbostel, K. and Lepage, G. P. and Shigemitsu, J. and Trottier, H. and Wong, K.",
    collaboration = "HPQCD, UKQCD",
    title = "{Highly improved staggered quarks on the lattice, with applications to charm physics}",
    eprint = "hep-lat/0610092",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevD.75.054502",
    journal = "Phys. Rev. D",
    volume = "75",
    pages = "054502",
    year = "2007"
}

